Completeness of Nominal PROPs

We introduce nominal string diagrams as string diagrams internal in the category of nominal sets. This leads us to define nominal PROPs and nominal monoidal theories. We show that the categories of ordinary PROPs and nominal PROPs are equivalent. This equivalence is then extended to symmetric monoidal theories and nominal monoidal theories, which allows us to transfer completeness results between ordinary and nominal calculi for string diagrams.

==> journal-revised-lmcs-final copy/reviews.txt <==
************
***REVIEW***
************

OVERVIEW:
Traditional syntax (e.g., programs, formulae and proofs) usually consists of trees where variables are often represented by some invented names. In categorical treatments, such names are usually replaced by natural numbers and terms are drawn as string diagrams: intuitively these are circuits where wires are ordered and such order gives "identities" to the variables.

String diagrams allow to express more than mere trees and are thus particularly useful for resource-sensitive syntaxes (e.g., where variables cannot be copied like in quantum programming). Moreover they provide an intuitive description of different sort of systems, by emphasising their topology.

This paper provides the foundation to use variables within string diagrams. This is, without any doubt, beautiful, useful and, hopefully, could find a large number of applications (e.g., in string diagrammatic programming languages).


SUMMARY:
The authors introduce the notion of nominal props by using the sophisticated construction of internal monoidal category (most likely appearing for the first time in this work). Then they introduce the notion of nominal symmetric monoidal theory and show how a theory generate the free nominal prop. Then the authors prove that there is an equivalence of categories between PROPs and nominal PROPS and they show how to translate symmetric monoidal theories into nominal symmetric monoidal theories and vice-versa. The final result proves completeness of these translation: whatever is provable in one theory is also proved into the translated one. The paper concludes with an extremely convincing example about how such result can be employed to simplify an extremely complicated proofs previously made by Lafont using pure string diagrams


MAJOR COMMENTS

I have three main concerns. 

First of all, I have the feeling that there is an important point that has not been investigated yet and that could provide even more striking results. Copying and discharging variables seems to me crucial operations within both the nominal setting  and the string diagrammatic approach. Indeed, when one encodes fragments of first order logic or other nominal formalisms (e.g., process calculi) into string diagrams often ends up in facing the problem of commutativity of tensor: AND (or parallel composition in CCS) is commutative, but the tensor is not. In such encoding the solution is always provided by the commutativty of the comonoid for copying and discharging. 

Second (connected to the first point): I believe that the paper would really benefit of an example borrowed from logics or computer science. For instance, a cool test-bed could be the graphical conjunctive queries in [A] or the encoding of CCS and CSP in Section 6 of [B]. In my opinion such an example could improve readability, make the paper attract more interests and, hopefully, uncover the connection I was mentioning above.

[A] Filippo Bonchi, Jens Seeber, Pawel Sobocinski: Graphical Conjunctive Queries. CSL 2018: 13:1-13:23
[B] Filippo Bonchi, Robin Piedeleu, Pawel Sobocinski, Fabio Zanasi: Bialgebraic Semantics for String Diagrams. CONCUR 2019: 37:1-37:17

Last comment: The beginning of Section 4 is rather clear and give strong motivations and intuitions for the rest of the section. But then, the rest of the section is quite hard to be understood: Appendix A is not really useful (please remove it or expand it). Furthermore, as far as I can see, the result of this section are not really used in the rest (just for the definition of nominal prop that is anyway given also directly). So, my proposal would be to move Section 4 at the end of the paper, as a bonus track just for the interested reader. Right now, Section 4 is a hard-to-digest starter and, to me, it is not clear how many reader would be gourmand enough to continue the dinner.


MINOR COMMENTS

Pag 10 The notation Comp, Dom, Cod are introduced in the Appendix but not in the main text.

Page 16. I do not understand "|a> \gamma <b|: A → B where a, b are lists of size n, m enumerating the elements of A, B, respectively.". Can an element of A appear twice or zero time in a?

Page 16: "between the equations in Figure 2 and in Figure 7 is that the interchange law". There is no interchange law in Figure 7 but rather in Figure 5

Page 17: I found this a bit vague: "Definition 5.1. Two terms of a nominal monoidal theory are α-equivalent if their equality follows from the equations in Figure 6 and Figure 7."
Do the authors really means just the equations in the two figures. What about associativity of ";" ?

Only after Section 4, it is written that Section 4 can be skipped. A Synopsis at the end of the introduction could be useful.

Page 20: "Section 6.6 shows that nfNmt(S) is complete if S is complete." You never used before calligraphic S for an SMT...

Page 20: sometime you write " Trms" and sometimes " Trm".

Page 20: "Finally, we prove the following property of the closure operator, which we will use in a later lemma." Lemma 6.3 is not proved. Rather than "we prove" write "we state".




















This submission develops a graphical calculus with string diagrams where the wires are named, rather than identified by their position. To do this the authors use nominal sets. They develop a rather elegant notion of monoidal category internal to the topos of nominal sets. This lets them consider nominal PROPs and nominal (symmetric monoidal) theories. Translation procedures are given to compare these, and they are found to be equivalent. The conclusion then is that one can prove completeness of a graphical theory via a nominal version, which is often easier. 

This is an excellent paper. It has various contributions that are interesting in their own right, and combine very well. The proofs are rigorous and without mistakes. The exposition is great, with easy examples throughout. I expect it to become well-cited. It is a continuition of the authors' CALCO2019 paper [BK19], and is based on (parts of) the first-named author's PhD thesis [Bal20]. It is within the scope of the journal. I have no hesitation recommending acceptance.

I will list some minor points below. There are only two other reflections that I'd like to mention to the authors here; perhaps they can be touched upon in the introduction or conclusion. 

First, one of your stated goals is to establish transfer theorems. You discuss completeness, in a mostly algebraic way. Now, nominal sets form a Boolean topos, so there is scope for much more reasoning than just checking equations to transfer to nominal versions, for example involving quantifiers. Do Boolean-topos valid proofs about a nominal string calculus transfer to and from their monoidal versions?

Second, the introduction mentions knot theory as an application. But that is only (very) partially covered, because of course planar projections of knots and links involve over- and undercrossings rather than intersecting swaps. To what extent do your results generalize to braided nominal string diagrams? 

p4: The sentence "recast categories with a partial monoidal operation as internal categories with a total monoidal operation" is a bit unclear at this point. It's also probably claiming a bit too much, as you don't discuss any category with partial monoidal operation, but only disjoint union of nominal sets. 
p4: permu/n/tation categories
p4: You might cite [Heunen, Vicary, "Categories for Quantum Theory", 2019] in addition to [CK17] and [Sel10].
p4: a/t/ suitable basis
p5: PROPs as defined by MacLane [ML78] /[ML65]?/
p5: A/n/ SMT
p6, Example 3.1: Explain what you means with a monoidal structure being commutative.
p7, Example 3.2: Explain how the group S acts on the set of functions A->B.
p8, Example 4.1: /wrt/ -> with respect to; also: explain that j makes the identity a monoidal functor.
p9: There are notions of internal monoidal category. For example the obvious one of an internal category with an internal bifunctor satisfying the required (2-)diagrams. Or the one "noncartesian internal categories" from Aguiar's 1997 thesis "internal categories and quantum groups". Compare your notion to these.
p10, equation (4.2): Emphasize that i_C:C_0->C_1 gives identity maps of C, seen as a category internal to Set, to prevent the definition of i:X_0->X_1 being circular.
p12, Lemma 4.6: an internal category X,Y -> internal categories X,Y
p13, top diagram: draw dashed arrows for h_1 and h_2 or indicate otherwise what you need to "fill in" and which "sub-diagrams commute".
p13, Lemma 4.7: Explain why j_A is natural in A.
p14, Theorem 4.8: It may be good to explain in what sense j and I lift /uniquely/.
p15, Remark 4.10: categ/e/ry
p15, Remark 4.12: Isn't the interchange law in fact equivalent to the tensor product being a (bi)functor?
p19: Every NMT presents a/n/ nPROP
p19, first bullet point: Does this give an equivalence between the categories nPROP and NMT? Discuss this, and/or refer forward to Section 6.
p21, Remark 6.1: This is a Definition, rather than a Remark. Also, by "operation", do you mean "functor"? If so, spell this out. If not, spell out what you do mean. The same holds for Remark 6.2.
p21 after Figure 9: Should * = {;,\oplus} be * \in {;,\oplus}?
p21, Lemma 6.3: define what a homomorphism of (nominal) terms is.
p22, Proposition 6.4: the subsection title says that this is an "embedding". State and prove this here, presumably this functor being injective on objects and faithful. (Or refer forward to Theorem 6.10.) The same holds for Proposition 6.6.
p23: in/ut/ition
p25: you might use the same (blue) color for the underline in \underline{\gamma} and the box in box(E) as you did for the "nominal box". (Because other reviewers may complain, let me stress that I quite like the use of color in the paper.)
p27, Lemma 6.14: the two maps nfNmt and \iota are /isomorphisms/ -> inverses
p29 in the last line definition of nfSmt, and further (until page 30): dia is undefined
p30: this is a different \iota than used before; perhaps give it a different name
p32: analogous result to Theorem 6.15 below -> above
p32: Example 6.19 is a strong argument for nominal string diagrams; you might consider moving it to the introduction.
p37: [GP] has no year
p37: [JZ18] shouldn't have an initial Z

==> reviews.txt <==
************
***REVIEW***
************

OVERVIEW:
Traditional syntax (e.g., programs, formulae and proofs) usually consists of trees where variables are often represented by some invented names. In categorical treatments, such names are usually replaced by natural numbers and terms are drawn as string diagrams: intuitively these are circuits where wires are ordered and such order gives "identities" to the variables.

String diagrams allow to express more than mere trees and are thus particularly useful for resource-sensitive syntaxes (e.g., where variables cannot be copied like in quantum programming). Moreover they provide an intuitive description of different sort of systems, by emphasising their topology.

This paper provides the foundation to use variables within string diagrams. This is, without any doubt, beautiful, useful and, hopefully, could find a large number of applications (e.g., in string diagrammatic programming languages).


SUMMARY:
The authors introduce the notion of nominal props by using the sophisticated construction of internal monoidal category (most likely appearing for the first time in this work). Then they introduce the notion of nominal symmetric monoidal theory and show how a theory generate the free nominal prop. Then the authors prove that there is an equivalence of categories between PROPs and nominal PROPS and they show how to translate symmetric monoidal theories into nominal symmetric monoidal theories and vice-versa. The final result proves completeness of these translation: whatever is provable in one theory is also proved into the translated one. The paper concludes with an extremely convincing example about how such result can be employed to simplify an extremely complicated proofs previously made by Lafont using pure string diagrams


MAJOR COMMENTS

I have three main concerns. 

First of all, I have the feeling that there is an important point that has not been investigated yet and that could provide even more striking results. Copying and discharging variables seems to me crucial operations within both the nominal setting  and the string diagrammatic approach. Indeed, when one encodes fragments of first order logic or other nominal formalisms (e.g., process calculi) into string diagrams often ends up in facing the problem of commutativity of tensor: AND (or parallel composition in CCS) is commutative, but the tensor is not. In such encoding the solution is always provided by the commutativty of the comonoid for copying and discharging. 

Second (connected to the first point): I believe that the paper would really benefit of an example borrowed from logics or computer science. For instance, a cool test-bed could be the graphical conjunctive queries in [A] or the encoding of CCS and CSP in Section 6 of [B]. In my opinion such an example could improve readability, make the paper attract more interests and, hopefully, uncover the connection I was mentioning above.

[A] Filippo Bonchi, Jens Seeber, Pawel Sobocinski: Graphical Conjunctive Queries. CSL 2018: 13:1-13:23
[B] Filippo Bonchi, Robin Piedeleu, Pawel Sobocinski, Fabio Zanasi: Bialgebraic Semantics for String Diagrams. CONCUR 2019: 37:1-37:17

Last comment: The beginning of Section 4 is rather clear and give strong motivations and intuitions for the rest of the section. But then, the rest of the section is quite hard to be understood: Appendix A is not really useful (please remove it or expand it). Furthermore, as far as I can see, the result of this section are not really used in the rest (just for the definition of nominal prop that is anyway given also directly). So, my proposal would be to move Section 4 at the end of the paper, as a bonus track just for the interested reader. Right now, Section 4 is a hard-to-digest starter and, to me, it is not clear how many reader would be gourmand enough to continue the dinner.


MINOR COMMENTS

Pag 10 The notation Comp, Dom, Cod are introduced in the Appendix but not in the main text.

Page 16. I do not understand "|a> \gamma <b|: A → B where a, b are lists of size n, m enumerating the elements of A, B, respectively.". Can an element of A appear twice or zero time in a?

Page 16: "between the equations in Figure 2 and in Figure 7 is that the interchange law". There is no interchange law in Figure 7 but rather in Figure 5

Page 17: I found this a bit vague: "Definition 5.1. Two terms of a nominal monoidal theory are α-equivalent if their equality follows from the equations in Figure 6 and Figure 7."
Do the authors really means just the equations in the two figures. What about associativity of ";" ?

Only after Section 4, it is written that Section 4 can be skipped. A Synopsis at the end of the introduction could be useful.

Page 20: "Section 6.6 shows that nfNmt(S) is complete if S is complete." You never used before calligraphic S for an SMT...

Page 20: sometime you write " Trms" and sometimes " Trm".

Page 20: "Finally, we prove the following property of the closure operator, which we will use in a later lemma." Lemma 6.3 is not proved. Rather than "we prove" write "we state".




















This submission develops a graphical calculus with string diagrams where the wires are named, rather than identified by their position. To do this the authors use nominal sets. They develop a rather elegant notion of monoidal category internal to the topos of nominal sets. This lets them consider nominal PROPs and nominal (symmetric monoidal) theories. Translation procedures are given to compare these, and they are found to be equivalent. The conclusion then is that one can prove completeness of a graphical theory via a nominal version, which is often easier. 

This is an excellent paper. It has various contributions that are interesting in their own right, and combine very well. The proofs are rigorous and without mistakes. The exposition is great, with easy examples throughout. I expect it to become well-cited. It is a continuition of the authors' CALCO2019 paper [BK19], and is based on (parts of) the first-named author's PhD thesis [Bal20]. It is within the scope of the journal. I have no hesitation recommending acceptance.

I will list some minor points below. There are only two other reflections that I'd like to mention to the authors here; perhaps they can be touched upon in the introduction or conclusion. 

First, one of your stated goals is to establish transfer theorems. You discuss completeness, in a mostly algebraic way. Now, nominal sets form a Boolean topos, so there is scope for much more reasoning than just checking equations to transfer to nominal versions, for example involving quantifiers. Do Boolean-topos valid proofs about a nominal string calculus transfer to and from their monoidal versions?

Second, the introduction mentions knot theory as an application. But that is only (very) partially covered, because of course planar projections of knots and links involve over- and undercrossings rather than intersecting swaps. To what extent do your results generalize to braided nominal string diagrams? 

p4: The sentence "recast categories with a partial monoidal operation as internal categories with a total monoidal operation" is a bit unclear at this point. It's also probably claiming a bit too much, as you don't discuss any category with partial monoidal operation, but only disjoint union of nominal sets. 
p4: permu/n/tation categories
p4: You might cite [Heunen, Vicary, "Categories for Quantum Theory", 2019] in addition to [CK17] and [Sel10].
p4: a/t/ suitable basis
p5: PROPs as defined by MacLane [ML78] /[ML65]?/
p5: A/n/ SMT
p6, Example 3.1: Explain what you means with a monoidal structure being commutative.
p7, Example 3.2: Explain how the group S acts on the set of functions A->B.
p8, Example 4.1: /wrt/ -> with respect to; also: explain that j makes the identity a monoidal functor.
p9: There are notions of internal monoidal category. For example the obvious one of an internal category with an internal bifunctor satisfying the required (2-)diagrams. Or the one "noncartesian internal categories" from Aguiar's 1997 thesis "internal categories and quantum groups". Compare your notion to these.
p10, equation (4.2): Emphasize that i_C:C_0->C_1 gives identity maps of C, seen as a category internal to Set, to prevent the definition of i:X_0->X_1 being circular.
p12, Lemma 4.6: an internal category X,Y -> internal categories X,Y
p13, top diagram: draw dashed arrows for h_1 and h_2 or indicate otherwise what you need to "fill in" and which "sub-diagrams commute".
p13, Lemma 4.7: Explain why j_A is natural in A.
p14, Theorem 4.8: It may be good to explain in what sense j and I lift /uniquely/.
p15, Remark 4.10: categ/e/ry
p15, Remark 4.12: Isn't the interchange law in fact equivalent to the tensor product being a (bi)functor?
p19: Every NMT presents a/n/ nPROP
p19, first bullet point: Does this give an equivalence between the categories nPROP and NMT? Discuss this, and/or refer forward to Section 6.
p21, Remark 6.1: This is a Definition, rather than a Remark. Also, by "operation", do you mean "functor"? If so, spell this out. If not, spell out what you do mean. The same holds for Remark 6.2.
p21 after Figure 9: Should * = {;,\oplus} be * \in {;,\oplus}?
p21, Lemma 6.3: define what a homomorphism of (nominal) terms is.
p22, Proposition 6.4: the subsection title says that this is an "embedding". State and prove this here, presumably this functor being injective on objects and faithful. (Or refer forward to Theorem 6.10.) The same holds for Proposition 6.6.
p23: in/ut/ition
p25: you might use the same (blue) color for the underline in \underline{\gamma} and the box in box(E) as you did for the "nominal box". (Because other reviewers may complain, let me stress that I quite like the use of color in the paper.)
p27, Lemma 6.14: the two maps nfNmt and \iota are /isomorphisms/ -> inverses
p29 in the last line definition of nfSmt, and further (until page 30): dia is undefined
p30: this is a different \iota than used before; perhaps give it a different name
p32: analogous result to Theorem 6.15 below -> above
p32: Example 6.19 is a strong argument for nominal string diagrams; you might consider moving it to the introduction.
p37: [GP] has no year
p37: [JZ18] shouldn't have an initial Z
